Reputation, Learning and Project Choice in Frictional Economies

I introduce a dynamic model of learning and random meetings between a long-lived agent with unknown ability and heterogeneous projects with observable qualities. The outcomes of the agent's matches with the projects determine her posterior belief about her ability (i.e., her reputation). In a self-type learning framework with endogenous outside option, I find the optimal project selection strategy of the agent, that determines what types of projects the agent with a certain level of reputation will accept. Sections of the optimal matching set become increasing intervals, with different cutoffs across different types of the projects. Increasing the meeting rate has asymmetric effects on the sections of the matching sets: it unambiguously expands the section for the high type projects, while on some regions, it initially expands and then shrinks the section of the low type projects.

==> Alpha_a_Kappa.csv <==
0.5,0.5864978233834046
0.501,0.5864635234003749
0.502,0.5864293400852277
0.503,0.5863952732225728
0.504,0.586361322597586
0.505,0.5863274879960099
0.506,0.5862937692041494
0.507,0.5862601660088714
0.508,0.586226678197603
0.509,0.5861933055583286
0.51,0.5861600478795894
0.511,0.5861269049504807
0.512,0.5860938765606503
0.513,0.5860609625002968
0.514,0.5860281625601684
0.515,0.5859954765315595
0.516,0.5859629042063113
0.517,0.585930445376807
0.518,0.5858980998359736
0.519,0.5858658673772771
0.52,0.5858337477947223
0.521,0.5858017408828509
0.522,0.5857698464367393
0.523,0.5857380642519976
0.524,0.5857063941247669
0.525,0.5856748358517189
0.526,0.5856433892300527
0.527,0.5856120540574944
0.528,0.5855808301322948
0.529,0.5855497172532277
0.53,0.5855187152195884
0.531,0.585487823831192
0.532,0.5854570428883714
0.533,0.5854263721919766
0.534,0.5853958115433714
0.535,0.5853653607444339
0.536,0.5853350195975527
0.537,0.585304787905627
0.538,0.5852746654720641
0.539,0.5852446521007774
0.54,0.5852147475961862
0.541,0.5851849517632125
0.542,0.5851552644072805
0.543,0.5851256853343146
0.544,0.5850962143507379
0.545,0.5850668512634705
0.546,0.5850375958799277
0.547,0.585008448008019
0.548,0.5849794074561466
0.549,0.584950474033203
0.55,0.5849216475485697
0.551,0.5848929278121169
0.552,0.5848643146341999
0.553,0.5848358078256592
0.554,0.5848074071978185
0.555,0.5847791125624827
0.556,0.5847509237319369
0.557,0.584722840518945
0.558,0.5846948627367476
0.559,0.5846669901990611
0.56,0.5846392227200755
0.5609999999999999,0.5846115601144541
0.562,0.584584002197331
0.563,0.5845565487843094
0.5640000000000001,0.5845291996914613
0.565,0.5845019547353251
0.5660000000000001,0.5844748137329046
0.567,0.5844477765016666
0.5680000000000001,0.5844208428595415
0.569,0.5843940126249196
0.5700000000000001,0.584367285616651
0.571,0.5843406616540433
0.5720000000000001,0.5843141405568615
0.573,0.584287722145325
0.574,0.5842614062401075
0.575,0.5842351926623345
0.576,0.5842090812335826
0.577,0.5841830717758781
0.578,0.5841571641116955
0.579,0.5841313580639551
0.58,0.5841056534560238
0.581,0.5840800501117117
0.582,0.5840545478552717
0.583,0.5840291465113978
0.584,0.5840038459052239
0.585,0.5839786458623224
0.586,0.5839535462087027
0.587,0.5839285467708105
0.588,0.5839036473755251
0.589,0.5838788478501593
0.59,0.5838541480224582
0.591,0.5838295477205961
0.592,0.5838050467731779
0.593,0.5837806450092349
0.594,0.5837563422582258
0.595,0.583732138350034
0.596,0.5837080331149668
0.597,0.5836840263837544
0.598,0.5836601179875479
0.599,0.5836363077579185
0.6,0.5836125955268558
0.601,0.5835889811267674
0.602,0.5835654643904764
0.603,0.5835420451512212
0.604,0.5835187232426534
0.605,0.5834954984988373
0.606,0.5834723707542481
0.607,0.5834493398437706
0.608,0.5834264056026983
0.609,0.5834035678667321
0.61,0.5833808264719793
0.611,0.5833581812549511
0.612,0.5833356320525633
0.613,0.5833131787021332
0.614,0.5832908210413802
0.615,0.5832685589084227
0.616,0.5832463921417784
0.617,0.5832243205803627
0.618,0.5832023440634867
0.619,0.5831804624308569
0.62,0.5831586755225738
0.621,0.5831369831791304
0.622,0.5831153852414117
0.623,0.5830938815506929
0.624,0.5830724719486375
0.625,0.5830511562772984
0.626,0.5830299343791147
0.627,0.5830088060969106
0.628,0.5829877712738959
0.629,0.5829668297536629
0.63,0.5829459813801867
0.631,0.5829252259978228
0.632,0.5829045634513074
0.633,0.5828839935857546
0.634,0.5828635162466568
0.635,0.5828431312798829
0.636,0.5828228385316765
0.637,0.5828026378486563
0.638,0.5827825290778131
0.639,0.5827625120665108
0.64,0.5827425866624838
0.641,0.5827227527138359
0.642,0.5827030100690399
0.643,0.5826833585769364
0.644,0.5826637980867323
0.645,0.5826443284479996
0.646,0.5826249495106747
0.647,0.582605661125058
0.648,0.5825864631418108
0.649,0.5825673554119568
0.65,0.5825483377868784
0.651,0.5825294101183177
0.652,0.5825105722583747
0.653,0.5824918240595056
0.654,0.582473165374523
0.655,0.582454596056594
0.656,0.5824361159592389
0.657,0.5824177249363314
0.658,0.5823994228420958
0.659,0.5823812095311076
0.66,0.5823630848582917
0.661,0.5823450486789215
0.662,0.582327100848617
0.663,0.5823092412233459
0.664,0.58229146965942
0.665,0.5822737860134967
0.666,0.5822561901425756
0.667,0.5822386819039992
0.668,0.5822212611554513
0.669,0.5822039277549561
0.67,0.5821866815608768
0.671,0.5821695224319153
0.672,0.5821524502271104
0.673,0.5821354648058379
0.674,0.582118566027808
0.675,0.5821017537530663
0.6759999999999999,0.5820850278419911
0.677,0.5820683881552935
0.6779999999999999,0.5820518345540159
0.679,0.5820353668995312
0.6799999999999999,0.5820189850535419
0.681,0.5820026888780788
0.6819999999999999,0.5819864782355006
0.683,0.5819703529884926
0.6839999999999999,0.5819543130000657
0.685,0.5819383581335555
0.6859999999999999,0.5819224882526219
0.687,0.5819067032212467
0.688,0.5818910029037346
0.6890000000000001,0.5818753871647108
0.69,0.5818598558691206
0.6910000000000001,0.5818444088822285
0.692,0.581829046069617
0.6930000000000001,0.5818137672971867
0.694,0.5817985724311532
0.6950000000000001,0.5817834613380486
0.696,0.5817684338847194
0.6970000000000001,0.5817534899383255
0.698,0.5817386293663395
0.6990000000000001,0.581723852036546
0.7,0.5817091578170405
0.7010000000000001,0.5816945465762283
0.702,0.5816800181828242
0.7030000000000001,0.581665572505851
0.704,0.581651209414639
0.7050000000000001,0.5816369287788248
0.706,0.5816227304683507
0.7070000000000001,0.5816086143534637
0.708,0.5815945803047149
0.709,0.5815806281929577
0.71,0.5815667578893482
0.711,0.5815529692653438
0.712,0.5815392621927017
0.713,0.581525636543479
0.714,0.5815120921900315
0.715,0.5814986290050126
0.716,0.5814852468613728
0.717,0.5814719456323587
0.718,0.5814587251915121
0.719,0.5814455854126692
0.72,0.5814325261699597
0.721,0.5814195473378062
0.722,0.5814066487909232
0.723,0.5813938304043164
0.724,0.581381092053281
0.725,0.581368433613403
0.726,0.5813558549605553
0.727,0.5813433559708999
0.728,0.5813309365208856
0.729,0.5813185964872468
0.73,0.5813063357470036
0.731,0.5812941541774603
0.732,0.5812820516562057
0.733,0.5812700280611105
0.734,0.5812580832703285
0.735,0.5812462171622937
0.736,0.5812344296157219
0.737,0.5812227205096078
0.738,0.5812110897232251
0.739,0.5811995371361259
0.74,0.5811880626281399
0.741,0.5811766660793728
0.742,0.5811653473702065
0.743,0.5811541063812979
0.744,0.581142942993578
0.745,0.5811318570882519
0.746,0.5811208485467964
0.747,0.581109917250961
0.748,0.5810990630827664
0.749,0.5810882859245031
0.75,0.5810775856587326
0.751,0.5810669621682838
0.752,0.5810564153362549
0.753,0.5810459450460105
0.754,0.5810355511811829
0.755,0.5810252336256699
0.756,0.5810149922636344
0.757,0.581004826979504
0.758,0.5809947376579696
0.759,0.5809847241839855
0.76,0.580974786442768
0.761,0.5809649243197949
0.762,0.5809551377008051
0.763,0.5809454264717971
0.764,0.5809357905190292
0.765,0.5809262297290181
0.766,0.580916743988538
0.767,0.5809073331846212
0.768,0.5808979972045557
0.769,0.5808887359358854
0.77,0.5808795492664096
0.771,0.5808704370841817
0.772,0.5808613992775086
0.773,0.5808524357349502
0.774,0.5808435463453189
0.775,0.5808347309976784
0.776,0.5808259895813433
0.777,0.5808173219858783
0.778,0.580808728101098
0.779,0.580800207817065
0.78,0.5807917610240908
0.781,0.5807833876127335
0.782,0.5807750874737988
0.783,0.5807668604983377
0.784,0.5807587065776467
0.785,0.580750625603268
0.786,0.580742617466986
0.787,0.58073468206083
0.788,0.5807268192770716
0.7889999999999999,0.580719029008224
0.79,0.5807113111470422
0.7909999999999999,0.5807036655865216
0.792,0.5806960922198979
0.7929999999999999,0.5806885909406463
0.794,0.5806811616424802
0.7949999999999999,0.5806738042193517
0.796,0.5806665185654496
0.7969999999999999,0.5806593045752004
0.798,0.5806521621432661
0.7989999999999999,0.5806450911645441
0.8,0.5806380915341673
0.8009999999999999,0.5806311631475022
0.802,0.5806243059001491
0.8029999999999999,0.5806175196879414
0.804,0.5806108044069443
0.8049999999999999,0.5806041599534556
0.806,0.580597586224003
0.8069999999999999,0.5805910831153455
0.808,0.5805846505244713
0.8089999999999999,0.5805782883485984
0.81,0.5805719964851727
0.8109999999999999,0.5805657748318686
0.812,0.5805596232865874
0.813,0.5805535417474571
0.8140000000000001,0.5805475301128326
0.815,0.5805415882812928
0.8160000000000001,0.5805357161516428
0.817,0.5805299136229112
0.8180000000000001,0.5805241805943508
0.819,0.580518516965437
0.8200000000000001,0.5805129226358677
0.821,0.5805073975055629
0.8220000000000001,0.5805019414746637
0.823,0.5804965544435321
0.8240000000000001,0.5804912363127496
0.825,0.5804859869831179
0.8260000000000001,0.5804808063556568
0.827,0.5804756943316052
0.8280000000000001,0.5804706508124193
0.829,0.5804656756997723
0.8300000000000001,0.5804607688955543
0.831,0.580455930301871
0.8320000000000001,0.5804511598210442
0.833,0.5804464573556091
0.8340000000000001,0.5804418228083168
0.835,0.5804372560821313
0.8360000000000001,0.5804327570802291
0.837,0.5804283257060006
0.8380000000000001,0.5804239618630467
0.839,0.580419665455181
0.8400000000000001,0.580415436386427
0.841,0.5804112745610189
0.8420000000000001,0.5804071798834006
0.843,0.5804031522582249
0.8440000000000001,0.5803991915903537
0.845,0.5803952977848562
0.8460000000000001,0.5803914707470097
0.847,0.5803877103822984
0.8480000000000001,0.5803840165964125
0.849,0.5803803892952486
0.8500000000000001,0.580376828384908
0.851,0.5803733337716973
0.852,0.5803699053621268
0.853,0.5803665430629109
0.854,0.5803632467809671
0.855,0.5803600164234151
0.856,0.5803568518975771
0.857,0.5803537531109765
0.858,0.580350719971338
0.859,0.5803477523865866
0.86,0.5803448502648475
0.861,0.5803420135144447
0.862,0.5803392420439015
0.863,0.5803365357619398
0.864,0.5803338945774787
0.865,0.5803313183996355
0.866,0.5803288071377235
0.867,0.5803263607012523
0.868,0.580323978999928
0.869,0.5803216619436514
0.87,0.5803194094425181
0.871,0.5803172214068182
0.872,0.5803150977470348
0.873,0.5803130383738454
0.874,0.580311043198119
0.875,0.5803091121309177
0.876,0.5803072450834951
0.877,0.5803054419672955
0.878,0.5803037026939544
0.879,0.5803020271752977
0.88,0.5803004153233403
0.881,0.5802988670502871
0.882,0.5802973822685311
0.883,0.5802959608906542
0.884,0.5802946028294251
0.885,0.5802933079978008
0.886,0.5802920763089244
0.887,0.5802909076761253
0.888,0.5802898020129191
0.889,0.5802887592330067
0.89,0.580287779250273
0.891,0.5802868619787884
0.892,0.5802860073328067
0.893,0.5802852152267648
0.894,0.5802844855752831
0.895,0.5802838182931639
0.896,0.5802832132953921
0.897,0.5802826704971334
0.898,0.5802821898137354
0.899,0.5802817711607253
0.9,0.5802814144538115
0.901,0.5802811196088811
0.902,0.5802808865420006
0.903,0.5802807151694159
0.904,0.5802806054075506
0.905,0.5802805571730056
0.906,0.5802805703825603
0.907,0.5802806449531701
0.908,0.5802807808019677
0.909,0.5802809778462606
0.91,0.5802812360035325
0.911,0.5802815551914426
0.912,0.5802819353278243
0.913,0.5802823763306848
0.914,0.5802828781182059
0.915,0.5802834406087416
0.916,0.5802840637208201
0.917,0.5802847473731408
0.9179999999999999,0.5802854914845759
0.919,0.5802862959741686
0.9199999999999999,0.5802871607611335
0.921,0.5802880857648557
0.9219999999999999,0.5802890709048907
0.923,0.5802901161009638
0.9239999999999999,0.5802912212729692
0.925,0.5802923863409705
0.9259999999999999,0.5802936112251997
0.927,0.580294895846057
0.9279999999999999,0.5802962401241097
0.929,0.5802976439800932
0.9299999999999999,0.5802991073349085
0.931,0.5803006301096243
0.9319999999999999,0.5803022122254743
0.933,0.5803038536038582
0.9339999999999999,0.5803055541663402
0.935,0.5803073138346502
0.9359999999999999,0.5803091325306812
0.937,0.5803110101764909
0.938,0.5803129466943002
0.9390000000000001,0.5803149420064931
0.94,0.580316996035616
0.9410000000000001,0.5803191087043776
0.942,0.5803212799356483
0.9430000000000001,0.5803235096524603
0.944,0.5803257977780064
0.9450000000000001,0.5803281442356402
0.946,0.5803305489488748
0.9470000000000001,0.5803330118413842
0.948,0.5803355328370008
0.9490000000000001,0.5803381118597165
0.95,0.5803407488336817
0.9510000000000001,0.5803434436832046
0.952,0.5803461963327516
0.9530000000000001,0.5803490067069464
0.954,0.5803518747305695
0.9550000000000001,0.5803548003285582
0.956,0.5803577834260055
0.9570000000000001,0.5803608239481611
0.958,0.5803639218204295
0.9590000000000001,0.5803670769683699
0.96,0.5803702893176969
0.9610000000000001,0.5803735587942791
0.962,0.5803768853241387
0.9630000000000001,0.5803802688334516
0.964,0.5803837092485468
0.9650000000000001,0.5803872064959058
0.966,0.580390760502163
0.9670000000000001,0.5803943711941041
0.968,0.5803980384986666
0.9690000000000001,0.5804017623429394
0.97,0.580405542654162
0.9710000000000001,0.5804093793597246
0.972,0.5804132723871672
0.9730000000000001,0.5804172216641795
0.974,0.5804212271186009
0.9750000000000001,0.5804252886784192
0.976,0.5804294062717716
0.9770000000000001,0.5804335798269425
0.978,0.5804378092723652
0.9790000000000001,0.5804420945366195
0.98,0.5804464355484331
0.981,0.5804508322366803
0.982,0.5804552845303812
0.983,0.5804597923587028
0.984,0.5804643556509574
0.985,0.5804689743366028
0.986,0.5804736483452412
0.987,0.5804783776066198
0.988,0.5804831620506302
0.989,0.5804880016073077
0.99,0.5804928962068313
0.991,0.5804978457795229
0.992,0.5805028502558471
0.993,0.5805079095664121
0.994,0.5805130236419667
0.995,0.5805181924134022
0.996,0.5805234158117517
0.997,0.5805286937681888
0.998,0.580534026214028
0.999,0.5805394130807244
1.,0.580544854299873
1.001,0.5805503498032085
1.002,0.5805558995226048
1.0030000000000001,0.5805615033900751
1.004,0.5805671613377714
1.005,0.5805728732979838
1.006,0.5805786392031403
1.0070000000000001,0.5805844589858069
1.008,0.580590332578687
1.009,0.58059625991462
1.01,0.5806022409265837
1.0110000000000001,0.580608275547691
1.012,0.580614363711191
1.013,0.5806205053504688
1.014,0.5806267003990443
1.0150000000000001,0.5806329487905731
1.016,0.580639250458845
1.017,0.5806456053377842
1.018,0.5806520133614492
1.0190000000000001,0.5806584744640322
1.02,0.5806649885798583
1.021,0.5806715556433865
1.022,0.5806781755892075
1.0230000000000001,0.5806848483520454
1.024,0.580691573866756
1.025,0.5806983520683264
1.026,0.580705182891876
1.0270000000000001,0.5807120662726551
1.028,0.5807190021460447
1.029,0.5807259904475558
1.03,0.5807330311128306
1.0310000000000001,0.5807401240776406
1.032,0.580747269277887
1.033,0.5807544666496002
1.034,0.5807617161289396
1.0350000000000001,0.5807690176521931
1.036,0.5807763711557772
1.037,0.5807837765762363
1.038,0.5807912338502426
1.0390000000000001,0.5807987429145951
1.04,0.5808063037062211
1.041,0.5808139161621735
1.042,0.5808215802196325
1.0430000000000001,0.5808292958159039
1.044,0.5808370628884201
1.045,0.5808448813747381
1.046,0.5808527512125411
1.0470000000000002,0.5808606723396368
1.048,0.5808686446939579
1.049,0.5808766682135612
1.05,0.5808847428366277
1.0510000000000002,0.5808928685014623
1.052,0.5809010451464932
1.053,0.5809092727102718
1.054,0.5809175511314729
1.0550000000000002,0.5809258803488931
1.056,0.5809342603014521
1.057,0.5809426909281914
1.058,0.5809511721682739
1.0590000000000002,0.5809597039609842
1.06,0.5809682862457282
1.061,0.5809769189620329
1.062,0.580985602049545
1.0630000000000002,0.5809943354480325
1.064,0.5810031190973828
1.065,0.5810119529376035
1.066,0.5810208369088212
1.0670000000000002,0.581029770951282
1.068,0.5810387550053508
1.069,0.581047789011511
1.07,0.5810568729103643
1.0710000000000002,0.581066006642631
1.072,0.5810751901491484
1.073,0.5810844233708717
1.074,0.5810937062488732
1.0750000000000002,0.5811030387243423
1.076,0.5811124207385853
1.077,0.5811218522330239
1.0779999999999998,0.5811313331491971
1.079,0.5811408634287589
1.08,0.5811504430134793
1.081,0.5811600718452435
1.0819999999999999,0.5811697498660519
1.083,0.5811794770180193
1.084,0.5811892532433751
1.085,0.5811990784844632
1.0859999999999999,0.5812089526837411
1.087,0.5812188757837802
1.088,0.5812288477272651
1.089,0.5812388684569941
1.0899999999999999,0.5812489379158776
1.091,0.5812590560469392
1.092,0.5812692227933147
1.093,0.5812794380982518
1.0939999999999999,0.5812897019051104
1.095,0.581300014157362
1.096,0.5813103747985887
1.097,0.5813207837724848
1.0979999999999999,0.5813312410228543
1.099,0.5813417464936124
1.1,0.5813523001287842
1.101,0.5813629018725054
1.1019999999999999,0.5813735516690207
1.103,0.5813842494626851
1.104,0.5813949951979623
1.105,0.5814057888194251
1.1059999999999999,0.5814166302717552
1.107,0.5814275194997427
1.108,0.5814384564482861
1.109,0.5814494410623917
1.1099999999999999,0.5814604732871735
1.111,0.5814715530678535
1.112,0.5814826803497603
1.113,0.5814938550783298
1.1139999999999999,0.5815050771991047
1.115,0.581516346657734
1.116,0.5815276633999734
1.117,0.5815390273716845
1.1179999999999999,0.5815504385188336
1.119,0.5815618967874945
1.12,0.5815734021238445
1.121,0.581584954474167
1.1219999999999999,0.5815965537848496
1.123,0.5816082000023851
1.124,0.5816198930733699
1.125,0.581631632944505
1.126,0.5816434195625949
1.127,0.5816552528745481
1.1280000000000001,0.5816671328273759
1.129,0.5816790593681932
1.13,0.5816910324442179
1.131,0.5817030520027697
1.1320000000000001,0.5817151179912717
1.133,0.5817272303572489
1.134,0.5817393890483281
1.135,0.5817515940122375
1.1360000000000001,0.5817638451968073
1.137,0.581776142549969
1.138,0.5817884860197549
1.139,0.5818008755542977
1.1400000000000001,0.5818133111018314
1.141,0.5818257926106901
1.142,0.5818383200293077
1.143,0.581850893306218
1.1440000000000001,0.5818635123900548
1.145,0.5818761772295514
1.146,0.5818888877735394
1.147,0.5819016439709505
1.1480000000000001,0.5819144457708146
1.149,0.5819272931222598
1.15,0.5819401859745131
1.151,0.5819531242768994
1.1520000000000001,0.5819661079788409
1.153,0.5819791370298584
1.154,0.5819922113795692
1.155,0.5820053309776886
1.1560000000000001,0.582018495774028
1.157,0.5820317057184962
1.158,0.5820449607610982
1.159,0.5820582608519356
1.1600000000000001,0.5820716059412055
1.161,0.5820849959792018
1.162,0.582098430916313
1.163,0.582111910703024
1.1640000000000001,0.5821254352899143
1.165,0.5821390046276586
1.166,0.5821526186670263
1.167,0.5821662773588815
1.1680000000000001,0.5821799806541829
1.169,0.5821937285039825
1.17,0.5822075208594277
1.171,0.582221357671758
1.1720000000000002,0.5822352388923075
1.173,0.5822491644725036
1.174,0.5822631343638659
1.175,0.5822771485180079
1.1760000000000002,0.5822912068866354
1.177,0.5823053094215465
1.178,0.5823194560746319
1.179,0.5823336467978739
1.1800000000000002,0.5823478815433473
1.181,0.5823621602632181
1.182,0.5823764829097438
1.183,0.5823908494352732
1.1840000000000002,0.5824052597922463
1.185,0.5824197139331936
1.186,0.5824342118107364
1.187,0.5824487533775866
1.1880000000000002,0.5824633385865461
1.189,0.5824779673905065
1.19,0.5824926397424501
1.191,0.5825073555954482
1.1920000000000002,0.582522114902662
1.193,0.582536917617341
1.194,0.5825517636928247
1.195,0.5825666530825407
1.1960000000000002,0.5825815857400062
1.197,0.5825965616188258
1.198,0.5826115806726929
1.199,0.5826266428553889
1.2000000000000002,0.5826417481207827
1.201,0.5826568964228314
1.202,0.5826720877155791
1.203,0.5826873219531576
1.204,0.5827025990897854
1.205,0.5827179190797681
1.206,0.5827332818774976
1.2069999999999999,0.582748687437453
1.208,0.5827641357141992
1.209,0.582779626662387
1.21,0.5827951602367539
1.2109999999999999,0.5828107363921224
1.212,0.5828263550834013
1.213,0.5828420162655836
1.214,0.5828577198937487
1.2149999999999999,0.5828734659230604
1.216,0.5828892543087674
1.217,0.5829050850062024
1.218,0.582920957970784
1.2189999999999999,0.5829368731580135
1.22,0.5829528305234769
1.221,0.5829688300228444
1.222,0.5829848716118694
1.2229999999999999,0.5830009552463887
1.224,0.5830170808823231
1.225,0.583033248475676
1.226,0.5830494579825334
1.2269999999999999,0.5830657093590649
1.228,0.5830820025615225
1.229,0.5830983375462402
1.23,0.5831147142696345
1.2309999999999999,0.5831311326882038
1.232,0.5831475927585289
1.233,0.5831640944372714
1.234,0.5831806376811751
1.2349999999999999,0.5831972224470651
1.236,0.5832138486918471
1.237,0.5832305163725088
1.238,0.5832472254461174
1.2389999999999999,0.5832639758698218
1.24,0.583280767600851
1.241,0.5832976005965144
1.242,0.5833144748142011
1.2429999999999999,0.5833313902113805
1.244,0.5833483467456015
1.245,0.583365344374493
1.246,0.583382383055763
1.2469999999999999,0.5833994627471987
1.248,0.5834165834066666
1.249,0.5834337449921119
1.25,0.5834509474615587
1.251,0.5834681907731093
1.252,0.5834854748849451
1.2530000000000001,0.5835027997553249
1.254,0.5835201653425861
1.255,0.5835375716051436
1.256,0.5835550185014904
1.2570000000000001,0.5835725059901968
1.258,0.5835900340299106
1.259,0.5836076025793566
1.26,0.5836252115973369
1.2610000000000001,0.5836428610427304
1.262,0.5836605508744925
1.263,0.5836782810516554
1.264,0.5836960515333278
1.2650000000000001,0.5837138622786944
1.266,0.5837317132470157
1.267,0.5837496043976286
1.268,0.5837675356899455
1.2690000000000001,0.5837855070834541
1.27,0.5838035185377185
1.271,0.5838215700123766
1.272,0.5838396614671425
1.2730000000000001,0.5838577928618044
1.274,0.5838759641562261
1.275,0.5838941753103456
1.276,0.5839124262841753
1.2770000000000001,0.5839307170378017
1.278,0.5839490475313858
1.279,0.5839674177251624
1.28,0.5839858275794401
1.2810000000000001,0.5840042770546009
1.282,0.584022766111101
1.283,0.5840412947094695
1.284,0.5840598628103083
1.2850000000000001,0.5840784703742927
1.286,0.5840971173621714
1.287,0.5841158037347647
1.288,0.5841345294529662
1.2890000000000001,0.5841532944777421
1.29,0.5841720987701301
1.291,0.5841909422912404
1.292,0.5842098250022554
1.2930000000000001,0.5842287468644288
1.294,0.5842477078390862
1.295,0.584266707887625
1.296,0.584285746971513
1.2970000000000002,0.5843048250522904
1.298,0.5843239420915673
1.299,0.5843430980510259
1.3,0.5843622928924176
1.3010000000000002,0.5843815265775659
1.302,0.5844007990683636
1.303,0.5844201103267745
1.304,0.5844394603148323
1.3050000000000002,0.5844588489946407
1.306,0.584478276328373
1.307,0.5844977422782727
1.308,0.5845172468066526
1.3090000000000002,0.5845367898758947
1.31,0.5845563714484505
1.311,0.5845759914868405
1.312,0.5845956499536544
1.3130000000000002,0.5846153468115504
1.314,0.5846350820232556
1.315,0.5846548555515655
1.316,0.5846746673593441
1.3170000000000002,0.5846945174095236
1.318,0.5847144056651041
1.319,0.5847343320891542
1.32,0.5847542966448096
1.3210000000000002,0.5847742992952745
1.322,0.5847943400038196
1.323,0.5848144187337841
1.324,0.5848345354485739
1.3250000000000002,0.5848546901116616
1.326,0.5848748826865877
1.327,0.5848951131369589
1.328,0.5849153814264484
1.3290000000000002,0.584935687518797
1.33,0.5849560313778105
1.331,0.584976412967362
1.332,0.5849968322513905
1.333,0.585017289193901
1.334,0.5850377837589638
1.335,0.585058315910716
1.3359999999999999,0.5850788856133595
1.337,0.5850994928311618
1.338,0.5851201375284558
1.339,0.5851408196696395
1.3399999999999999,0.5851615392191761
1.341,0.5851822961415936
1.342,0.5852030904014848
1.343,0.5852239219635071
1.3439999999999999,0.5852447907923827
1.345,0.5852656968528976
1.346,0.5852866401099024
1.347,0.5853076205283121
1.3479999999999999,0.5853286380731051
1.349,0.5853496927093239
1.35,0.5853707844020748
1.351,0.5853919131165274
1.3519999999999999,0.5854130788179154
1.353,0.5854342814715351
1.354,0.5854555210427462
1.355,0.5854767974969716
1.3559999999999999,0.5854981107996968
1.357,0.5855194609164709
1.358,0.5855408478129046
1.359,0.5855622714546722
1.3599999999999999,0.5855837318075093
1.361,0.5856052288372148
1.362,0.585626762509649
1.363,0.5856483327907348
1.3639999999999999,0.5856699396464565
1.365,0.5856915830428608
1.366,0.5857132629460554
1.367,0.58573497932221
1.3679999999999999,0.5857567321375551
1.369,0.5857785213583834
1.37,0.5858003469510479
1.371,0.5858222088819631
1.3719999999999999,0.585844107117604
1.373,0.585866041624507
1.374,0.5858880123692681
1.375,0.5859100193185451
1.376,0.5859320624390555
1.377,0.5859541416975768
1.3780000000000001,0.5859762570609475
1.379,0.5859984084960651
1.38,0.5860205959698881
1.381,0.5860428194494338
1.3820000000000001,0.5860650789017798
1.383,0.5860873742940632
1.384,0.58610970559348
1.385,0.5861320727672862
1.3860000000000001,0.5861544757827967
1.387,0.586176914607385
1.388,0.5861993892084845
1.389,0.5862218995535865
1.3900000000000001,0.5862444456102417
1.391,0.5862670273460587
1.392,0.5862896447287055
1.393,0.5863122977259074
1.3940000000000001,0.5863349863054486
1.395,0.5863577104351713
1.396,0.5863804700829756
1.397,0.5864032652168195
1.3980000000000001,0.5864260958047186
1.399,0.5864489618147467
1.4,0.5864718632150345
1.401,0.5864947999737705
1.4020000000000001,0.5865177720592002
1.403,0.5865407794396267
1.404,0.5865638220834093
1.405,0.5865868999589657
1.4060000000000001,0.586610013034769
1.407,0.5866331612793497
1.408,0.5866563446612951
1.409,0.5866795631492485
1.4100000000000001,0.5867028167119097
1.411,0.5867261053180352
1.412,0.5867494289364371
1.413,0.5867727875359837
1.4140000000000001,0.5867961810855996
1.415,0.5868196095542646
1.416,0.5868430729110147
1.417,0.5868665711249413
1.4180000000000001,0.5868901041651914
1.419,0.5869136720009669
1.42,0.5869372746015258
1.421,0.5869609119361806
1.4220000000000002,0.586984583974299
1.423,0.5870082906853037
1.424,0.5870320320386723
1.425,0.5870558080039366
1.4260000000000002,0.587079618550684
1.427,0.5871034636485555
1.428,0.5871273432672468
1.429,0.587151257376508
1.4300000000000002,0.587175205946143
1.431,0.5871991889460101
1.432,0.5872232063460215
1.433,0.5872472581161433
1.4340000000000002,0.5872713442263952
1.435,0.5872954646468503
1.436,0.587319619347636
1.437,0.5873438082989324
1.4380000000000002,0.5873680314709729
1.439,0.5873922888340448
1.44,0.5874165803584881
1.441,0.5874409060146953
1.4420000000000002,0.5874652657731126
1.443,0.5874896596042386
1.444,0.5875140874786248
1.445,0.5875385493668748
1.4460000000000002,0.5875630452396453
1.447,0.587587575067645
1.448,0.587612138821635
1.449,0.5876367364724282
1.4500000000000002,0.5876613679908905
1.451,0.5876860333479387
1.452,0.587710732514542
1.453,0.5877354654617212
1.4540000000000002,0.5877602321605492
1.455,0.5877850325821496
1.456,0.5878098666976984
1.457,0.5878347344784224
1.4580000000000002,0.5878596358955994
1.459,0.5878845709205591
1.46,0.5879095395246818
1.4609999999999999,0.5879345416793987
1.462,0.587959577356192
1.463,0.5879846465265945
1.464,0.5880097491621901
1.4649999999999999,0.5880348852346127
1.466,0.5880600547155467
1.467,0.5880852575767275
1.468,0.5881104937899398
1.4689999999999999,0.5881357633270194
1.47,0.5881610661598515
1.471,0.5881864022603716
1.472,0.5882117716005646
1.4729999999999999,0.5882371741524658
1.474,0.5882626098881599
1.475,0.5882880787797811
1.476,0.5883135807995132
1.4769999999999999,0.5883391159195892
1.478,0.5883646841122918
1.479,0.5883902853499525
1.48,0.5884159196049518
1.4809999999999999,0.5884415868497195
1.482,0.5884672870567345
1.483,0.5884930201985237
1.484,0.5885187862476635
1.4849999999999999,0.5885445851767789
1.486,0.5885704169585428
1.487,0.5885962815656773
1.488,0.588622178970952
1.4889999999999999,0.5886481091471856
1.49,0.5886740720672443
1.491,0.5887000677040427
1.492,0.5887260960305435
1.4929999999999999,0.5887521570197568
1.494,0.5887782506447408
1.495,0.5888043768786013
1.496,0.5888305356944917
1.4969999999999999,0.5888567270656132
1.498,0.5888829509652138
1.499,0.5889092073665894
1.5,0.5889354962430827


==> Cons_surplus.csv <==
0.01,0.04052389045
0.011,0.04306250387
0.012,0.0453953441
0.013,0.04755280739
0.014,0.04955885097
0.015,0.0514327102
0.016,0.05319007576
0.017,0.0548439233
0.018,0.05640511232
0.019,0.05788282753
0.02,0.05928491014
0.021,0.06061811054
0.022,0.0618882839
0.023,0.0631005435
0.024,0.06425938237
0.025,0.06536877081
0.026,0.06643223538
0.027,0.06745292334
0.028,0.0684336558
0.029,0.06937697175
0.03,0.07028516488
0.031,0.07116031456
0.032,0.07200431199
0.033,0.07281888252
0.034,0.07360560468
0.035,0.07436592654
0.036,0.07510117987
0.037,0.07581259241
0.038,0.07650129851
0.039,0.07716834848
0.04,0.07781471677
0.041,0.07844130918
0.042,0.07904896919
0.043,0.07963848367
0.044,0.0802105878
0.045,0.08076596958
0.046,0.08130527384
0.047,0.08182910575
0.048,0.08233803408
0.049,0.08283259407
0.05,0.08331329001
0.051,0.08378059764
0.052,0.08423496625
0.053,0.08467682062
0.054,0.08510656279
0.055,0.08552457365
0.056,0.08593121442
0.057,0.08632682799
0.058,0.08671174011
0.059,0.08708626056
0.06,0.08745068416
0.061,0.08780529171
0.062,0.08815035089
0.063,0.08848611705
0.064,0.08881283396
0.065,0.08913073449
0.066,0.08944004126
0.067,0.08974096724
0.068,0.09003371629
0.069,0.09031848364
0.07,0.09059545643
0.071,0.09086481409
0.072,0.0911267288
0.073,0.09138136583
0.074,0.09162888393
0.075,0.09186943568
0.076,0.09210316777
0.077,0.09233022128
0.078,0.09255073203
0.079,0.09276483075
0.08,0.09297264341
0.081,0.09317429138
0.082,0.09336989165
0.083,0.0935595571
0.084,0.0937433966
0.085,0.09392151525
0.086,0.09409401454
0.087,0.0942609925
0.088,0.09442254383
0.089,0.0945787601
0.09,0.09472972982
0.091,0.09487553863
0.092,0.09501626937
0.093,0.09515200221
0.094,0.09528281478
0.095,0.09540878226
0.096,0.09552997746
0.097,0.09564647093
0.098,0.09575833107
0.099,0.09586562415
0.1,0.09596841446
0.101,0.09606676436
0.102,0.09616073433
0.103,0.09625038308
0.104,0.09633576757
0.105,0.09641694312
0.106,0.09649396344
0.107,0.09656688068
0.108,0.09663574552
0.109,0.09670060718
0.11,0.09676151352
0.111,0.09681851103
0.112,0.09687164491
0.113,0.09692095911
0.114,0.09696649639
0.115,0.0970082983
0.116,0.09704640528
0.117,0.09708085669
0.118,0.09711169079
0.119,0.09713894484
0.12,0.0971626551
0.121,0.09718285687
0.122,0.0971995845
0.123,0.09721287146
0.124,0.09722275033
0.125,0.09722925282
0.126,0.09723240985
0.127,0.0972322515
0.128,0.09722880712
0.129,0.09722210525
0.13,0.09721217373
0.131,0.09719903969
0.132,0.09718272955
0.133,0.09716326906
0.134,0.09714068332
0.135,0.0971149968
0.136,0.09708623334
0.137,0.09705441617
0.138,0.09701956797
0.139,0.0969817108
0.14,0.0969408662
0.141,0.09689705515
0.142,0.09685029812
0.143,0.09680061505
0.144,0.09674802539
0.145,0.09669254809
0.146,0.09663420164
0.147,0.09657300405
0.148,0.0965089729
0.149,0.0964421253
0.15,0.09637247795
0.151,0.09630004712
0.152,0.09622484868
0.153,0.09614689807
0.154,0.09606621039
0.155,0.0959828003
0.156,0.09589668213
0.157,0.09580786982
0.158,0.09571637697
0.159,0.09562221681
0.16,0.09552540224
0.161,0.09542594584
0.162,0.09532385983
0.163,0.09521915615
0.164,0.09511184639
0.165,0.09500194186
0.166,0.09488945356
0.167,0.09477439219
0.168,0.09465676818
0.169,0.09453659166
0.17,0.09441387249
0.171,0.09428862027
0.172,0.09416084431
0.173,0.09403055369
0.174,0.09389775721
0.175,0.09376246343
0.176,0.09362468068
0.177,0.09348441701
0.178,0.09334168028
0.179,0.09319647808
0.18,0.0930488178
0.181,0.09289870658
0.182,0.09274615136
0.183,0.09259115886
0.184,0.09243373559
0.185,0.09227388784
0.186,0.09211162171
0.187,0.0919469431
0.188,0.09177985769
0.189,0.09161037099
0.19,0.0914384883
0.191,0.09126421474
0.192,0.09108755526
0.193,0.0909085146
0.194,0.09072709734
0.195,0.09054330787
0.196,0.09035715042
0.197,0.09016862904
0.198,0.08997774761
0.199,0.08978450984
0.2,0.08958891929
0.201,0.08939097936
0.202,0.08919069327
0.203,0.08898806409
0.204,0.08878309475
0.205,0.08857578802
0.206,0.08836614651
0.207,0.08815417269
0.208,0.08793986889
0.209,0.08772323727
0.21,0.08750427988
0.211,0.0872829986
0.212,0.0870593952
0.213,0.08683347128
0.214,0.08660522834
0.215,0.0863746677
0.216,0.0861417906
0.217,0.0859065981
0.218,0.08566909117
0.219,0.08542927062
0.22,0.08518713716
0.221,0.08494269135
0.222,0.08469593365
0.223,0.08444686437
0.224,0.08419548373
0.225,0.08394179181
0.226,0.08368578856
0.227,0.08342747385
0.228,0.08316684738
0.229,0.08290390879
0.23,0.08263865757
0.231,0.0823710931
0.232,0.08210121466
0.233,0.0818290214
0.234,0.08155451239
0.235,0.08127768656
0.236,0.08099854274
0.237,0.08071707966
0.238,0.08043329593
0.239,0.08014719007
0.24,0.07985876048
0.241,0.07956800546
0.242,0.07927492321
0.243,0.07897951183
0.244,0.0786817693
0.245,0.07838169351
0.246,0.07807928227
0.247,0.07777453324
0.248,0.07746744402
0.249,0.07715801211
0.25,0.07684623488
0.251,0.07653210964
0.252,0.07621563357
0.253,0.07589680379
0.254,0.07557561728
0.255,0.07525207095
0.256,0.07492616162
0.257,0.074597886
0.258,0.07426724071
0.259,0.07393422227
0.26,0.07359882712
0.261,0.0732610516
0.262,0.07292089196
0.263,0.07257834434
0.264,0.07223340481
0.265,0.07188606933
0.266,0.07153633379
0.267,0.07118419397
0.268,0.07082964557
0.269,0.07047268419
0.27,0.07011330534
0.271,0.06975150445
0.272,0.06938727685
0.273,0.06902061779
0.274,0.06865152241
0.275,0.06827998578
0.276,0.06790600288
0.277,0.06752956859
0.278,0.06715067771
0.279,0.06676932495
0.28,0.06638550492
0.281,0.06599921216
0.282,0.06561044111
0.283,0.06521918612
0.284,0.06482544145
0.285,0.06442920129
0.286,0.06403045972
0.287,0.06362921075
0.288,0.06322544828
0.289,0.06281916614
0.29,0.06241035806
0.291,0.0619990177
0.292,0.06158513861
0.293,0.06116871427
0.294,0.06074973805
0.295,0.06032820326
0.296,0.0599041031
0.297,0.05947743069
0.298,0.05904817906
0.299,0.05861634115
0.3,0.05818190982
0.301,0.05774487783
0.302,0.05730523785
0.303,0.05686298248
0.304,0.0564181042
0.305,0.05597059544
0.306,0.0555204485
0.307,0.05506765563
0.308,0.05461220895
0.309,0.05415410052
0.31,0.05369332231
0.311,0.05322986617
0.312,0.05276372389
0.313,0.05229488717
0.314,0.05182334759
0.315,0.05134909667
0.316,0.05087212582
0.317,0.05039242636
0.318,0.04990998953
0.319,0.04942480647
0.32,0.04893686823
0.321,0.04844616576
0.322,0.04795268993
0.323,0.0474564315
0.324,0.04695738115
0.325,0.04645552947
0.326,0.04595086693
0.327,0.04544338393
0.328,0.04493307077
0.329,0.04441991766
0.33,0.0439039147
0.331,0.0433850519
0.332,0.04286331917
0.333,0.04233870634
0.334,0.04181120312
0.335,0.04128079914
0.336,0.04074748393
0.337,0.0402112469
0.338,0.03967207739
0.339,0.03912996462
0.34,0.03858489773
0.341,0.03803686574
0.342,0.03748585758
0.343,0.03693186208
0.344,0.03637486795
0.345,0.03581486383
0.346,0.03525183824
0.347,0.03468577958
0.348,0.03411667617
0.349,0.03354451623
0.35,0.03296928785
0.351,0.03239097903
0.352,0.03180957767
0.353,0.03122507155
0.354,0.03063744834
0.355,0.03004669563
0.356,0.02945280087
0.357,0.02885575141
0.358,0.02825553451
0.359,0.02765213729
0.36,0.02704554677
0.361,0.02643574988
0.362,0.0258227334
0.363,0.02520648403
0.364,0.02458698834
0.365,0.02396423278
0.366,0.02333820371
0.367,0.02270888735
0.368,0.02207626981
0.369,0.02144033708
0.37,0.02080107506
0.371,0.02015846949
0.372,0.01951250601
0.373,0.01886317015
0.374,0.01821044731
0.375,0.01755432275
0.376,0.01689478165
0.377,0.01623180902
0.378,0.01556538977
0.379,0.0148955087
0.38,0.01422215045
0.381,0.01354529956
0.382,0.01286494043
0.383,0.01218105734
0.384,0.01149363442
0.385,0.0108026557
0.386,0.01010810507
0.387,0.009409966263
0.388,0.008708222913
0.389,0.008002858501
0.39,0.00729385638
0.391,0.006581199765
0.392,0.005864871733
0.393,0.005144855226
0.394,0.004421133046
0.395,0.003693687855
0.396,0.002962502175
0.397,0.002227558385
0.398,0.001488838721
0.399,0.0007463252771
0.4,0
